Simple Yet Efficient Content Based Video Copy Detection

Given a collection of videos, how to detect content-based copies efficiently with high accuracy? Detecting copies in large video collections still remains one of the major challenges of multimedia retrieval. While many video copy detection approaches show high computation times and insufficient quality, we propose a new efficient content-based video copy detection algorithm improving both aspects. The idea of our approach consists in utilizing self-similarity matrices as video descriptors in order to capture different visual properties. We benchmark our algorithm on the MuscleVCD ST1 benchmark dataset and show that our approach is able to achieve a score of 100\% and a score of at least 93\% in a wide range of parameters.

==> images/accuracy.txt <==
Threshold Precision
0.00 1.00000
0.03 0.99999
0.06 0.99996
0.09 0.99986
0.12 0.99968
0.15 0.99928
0.18 0.99839
0.21 0.99663
0.24 0.99356
0.27 0.98857
0.30 0.98081
0.33 0.96916
0.36 0.95335
0.39 0.93384

==> images/muscle.txt <==
1 44 10
2 44 13
3 44 14
4 44 14
5 44 14
6 44 14
7 44 14
8 44 14
9 44 14
10 44 14

1 88 10
2 88 13
3 88 14
4 88 14
5 88 14
6 88 14
7 88 14
8 88 14
9 88 14
10 88 14

1 132 10
2 132 13
3 132 14
4 132 14
5 132 14
6 132 14
7 132 14
8 132 15
9 132 14
10 132 14

1 176 11
2 176 13
3 176 13
4 176 14
5 176 13
6 176 14
7 176 14
8 176 15
9 176 14
10 176 14

1 220 10
2 220 13
3 220 13
4 220 14
5 220 13
6 220 14
7 220 14
8 220 14
9 220 14
10 220 14


==> images/precision.txt <==
Threshold Precision
0.00 1.00000
0.03 0.99663
0.06 0.97955
0.09 0.95641
0.12 0.92655
0.15 0.87446
0.18 0.79285
0.21 0.67818
0.24 0.54895
0.27 0.42496
0.30 0.32504
0.33 0.25236
0.36 0.20192
0.39 0.16676
